Deep Generative Fixed-filter Active Noise Control

Due to the slow convergence and poor tracking ability, conventional LMS-based adaptive algorithms are less capable of handling dynamic noises. Selective fixed-filter active noise control (SFANC) can significantly reduce response time by selecting appropriate pre-trained control filters for different noises. Nonetheless, the limited number of pre-trained control filters may affect noise reduction performance, especially when the incoming noise differs much from the initial noises during pre-training. Therefore, a generative fixed-filter active noise control (GFANC) method is proposed in this paper to overcome the limitation. Based on deep learning and a perfect-reconstruction filter bank, the GFANC method only requires a few prior data (one pre-trained broadband control filter) to automatically generate suitable control filters for various noises. The efficacy of the GFANC method is demonstrated by numerical simulations on real-recorded noises.

==> other.txt <==
achieve a rapid response time, a low noise reduction error, and a high degree of robustness.

The proposed GFANC approach can adaptively combine sub control filters to generate a variety of control filters to attenuate noises.

Notably, the proposed network directly uses the 1-second noise waveform as input, which is more convenient and practical than using spectrogram \cite{11}.

To evaluate the effectiveness of the proposed 1D CNN, the proposed network is compared with some other 1D CNNs and 2D CNNs that process noises in the time domain and frequency domain, respectively.

The simulation code is available at \href{https://github.com/Luo-Zhengding/Generative-Fixed-filter-Active-Noise-Control-based-on-Deep-Learning}{GitHub website}.

Secondly, simulation results for the varying helicopter noise are presented in Fig.~\ref{Fig 4}. Compared with the SFANC algorithm, the GFANC algorithm shows a slight improvement in $0$s-$6$s and a significant improvement in $6$s-$10$s. In contrast to GFANC and SFANC, the FxLMS algorithm converges slowly and exhibits poor steady-state performance. The simulation suggests that the GFANC algorithm can obtain suitable control filters to attenuate the varying noise by adaptively combining pre-trained sub control filters.

The number of pre-trained control filters in SFANC is limited, which may lead to the difficulty of choosing suitable pre-trained control filters for some noises.


separate, divide into, decompose, Decomposition

the sub filters $\mathbf{c}_m$ obtained by the frequency band division.\vspace*{-0.3cm}


First of all, a control filter is pre-trained for cancelling a broadband noise in the ANC system. The FxLMS algorithm is adopted to obtain the optimal control filter for the broadband noise due to its low computational complexity \cite{22}.

According to the results, the proposed 1D network can efficiently extract discriminative features from raw waveforms to provide suitable binary weights.

it is impractical to train the control filter in advance for every possible noise

Once \eqref{Aaptive_label} converges, the binary weight vector $\mathbf{T}=\left[t_1, \cdots, t_m,\cdots, t_M\right]^\mathrm{T}$ is determined by rounding the optimal weight vector $\mathbf{g}^o=\left[g^o_1, \cdots, g^o_m,\cdots, g^o_M\right]^\mathrm{T}$. The $m$-th element of $\mathbf{T}$ is gained from
%---------------------------------------------------------------------------
\begin{equation}
    t_m=\begin{cases}
    1 & g^o_m\ge 0.5,\\
    0 & g^o_m < 0.5. 
    \end{cases}
\end{equation}

This paper proposes a deep learning based GFANC approach that generates specific control filters given different primary noises. In this approach, a lightweight 1D CNN operated on a co-processor extracts the noise features and forms a binary weight vector. With the weight vector, fixed sub control filters are combined to generate a new control filter. The sub control filters are obtained from the decomposition of a broadband pre-trained control filter based on the perfect-reconstruction theory. Owing to avoiding adaptive progress and its flexibility of generating control filters, the GFANC can achieve a better trade-off between response speed and noise reduction level than FxLMS and SFANC. The simulation results demonstrate the GFANC method's effectiveness and robustness for attenuating real noises. Also, the effort required for pre-training control filters is significantly reduced in GFANC, making it more practical for real-world applications.


Additionally, to further evaluate the robustness of the GFANC algorithm, we added the above aircraft noise and traffic noise to get a mixed noise. Noise reduction results on the mixed noise are presented in Fig.~\ref{Fig 6}. It is found that the GFANC algorithm exhibits good tracking and robustness on the mixed noise by generating appropriate control filters. The FxLMS algorithm has a slow response, but due to its adaptive optimization \cite{26}, it obtains a higher noise reduction level than the SFANC and GFANC approach after convergence. Our previous research~\cite{11} demonstrated that this shortcoming can be overcome by combining fixed-filter and adaptive ANC algorithms, which can achieve rapid convergence and satisfactory noise reduction performance.\vspace*{-0.35cm}

An adaptive labeling mechanism is proposed to automatically label the training dataset instead of manual labeling.
The label is automatically obtained through the adaptive updating mechanism instead of manual labeling.

To avoid the overlapping effect of the transition band of each sub-filter, we used a practical filter decomposition technique based on the theory of filter perfect-reconstruction \cite{20}.


